PIDT: Physics-Informed Digital Twin for Optical Fiber Parameter Estimation

We propose physics-informed digital twin (PIDT): a fiber parameter estimation approach that combines a parameterized split-step method with a physics-informed loss. PIDT improves accuracy and convergence speed with lower complexity compared to previous neural operators.

==> figures/fig_data/beta2_pidt_128.csv <==
x,y
0.0,-1.0448975679148582e-29
5085.0,-1.6034946049578136e-26
10170.0,-1.9003572925112666e-26
15255.0,-1.9992544114531333e-26
20340.0,-2.0205177565599373e-26
25425.0,-2.0231069767771715e-26
30510.0,-2.027668041108667e-26
35595.0,-2.0260804585369098e-26
40680.0,-2.0228239421125443e-26
45765.0,-2.0246124376961e-26
50850.0,-2.0264593274755697e-26
55935.0,-2.0237017039439983e-26
61020.0,-2.0233513387685153e-26
66105.0,-2.0217814747522464e-26
71190.0,-2.0233289979811605e-26
76275.0,-2.0244726922193354e-26
81360.0,-2.0242668488268793e-26
86445.0,-2.0233217564845696e-26
91530.0,-2.0223617189258914e-26
96615.0,-2.023819108633408e-26
101700.0,-2.0222594135272456e-26
106785.0,-2.0226458321112874e-26
111870.0,-2.0244514299527493e-26
116955.0,-2.024077491394747e-26
122040.0,-2.0245065885863566e-26
127125.0,-2.0243485082565213e-26
132210.0,-2.024080572882658e-26
137295.0,-2.0247503342801182e-26
142380.0,-2.023122538291122e-26
147465.0,-2.023259818577558e-26
152550.0,-2.0226954440666548e-26
157635.0,-2.02360987560425e-26
162720.0,-2.0237037069111404e-26
167805.0,-2.0240392809446505e-26
172890.0,-2.0238528509260338e-26
177975.0,-2.0240748721300227e-26
183060.0,-2.0238975325007436e-26
188145.0,-2.024014783115758e-26
193230.0,-2.023530527290541e-26
198315.0,-2.0235627288392113e-26
203400.0,-2.0244235424871546e-26
208485.0,-2.024323240055651e-26
213570.0,-2.023949147423253e-26
218655.0,-2.0239050821461256e-26
223740.0,-2.0238543916699893e-26
228825.0,-2.0239842763854388e-26
233910.0,-2.0237724240915562e-26
238995.0,-2.0237302077071752e-26
244080.0,-2.0236123407945787e-26
249165.0,-2.023654094955773e-26
254250.0,-2.0237554759080456e-26
259335.0,-2.023811558988026e-26
264420.0,-2.0237229662105843e-26
269505.0,-2.023696003191363e-26
274590.0,-2.0237772003978182e-26
279675.0,-2.023702166167185e-26
284760.0,-2.0239150969818364e-26
289845.0,-2.02405453430981e-26
294930.0,-2.0240118557022424e-26
300015.0,-2.0240141668181757e-26


==> figures/fig_data/beta2_pidt_32.csv <==
x,y
0.0,-6.530610269665604e-30
5085.0,-1.706711199578952e-26
10170.0,-1.9263060399867758e-26
15255.0,-1.948206174570392e-26
20340.0,-1.963842106454092e-26
25425.0,-1.9731730059230547e-26
30510.0,-1.9832306743158315e-26
35595.0,-1.9886426915339552e-26
40680.0,-2.000754325693822e-26
45765.0,-2.008796700992792e-26
50850.0,-2.009384186663028e-26
55935.0,-2.0099639686134863e-26
61020.0,-2.0129673408059616e-26
66105.0,-2.017778313807041e-26
71190.0,-2.0194165868549344e-26
76275.0,-2.0201698565747832e-26
81360.0,-2.0191347847854717e-26
86445.0,-2.0198629403788456e-26
91530.0,-2.0202746271637578e-26
96615.0,-2.0207440918470017e-26
101700.0,-2.0201703187979698e-26
106785.0,-2.020225477431577e-26
111870.0,-2.0181305278752704e-26
116955.0,-2.020314686506601e-26
122040.0,-2.0178655199149227e-26
127125.0,-2.0182915356186212e-26
132210.0,-2.015856081648147e-26
137295.0,-2.0187932018505352e-26
142380.0,-2.020779683032374e-26
147465.0,-2.0193500267160564e-26
152550.0,-2.019879580413565e-26
157635.0,-2.0199466027756298e-26
162720.0,-2.0189434243861974e-26
167805.0,-2.0182007857996417e-26
172890.0,-2.0195218196670958e-26
177975.0,-2.0189347962200465e-26
183060.0,-2.0189175398877448e-26
188145.0,-2.0187418950768167e-26
193230.0,-2.0192771495269608e-26
198315.0,-2.018933255476091e-26
203400.0,-2.0185821199286303e-26
208485.0,-2.0183302082919045e-26
213570.0,-2.0177032795764076e-26
218655.0,-2.0173441321603782e-26
223740.0,-2.0170389107827917e-26
228825.0,-2.016784225806946e-26
233910.0,-2.016880984527352e-26
238995.0,-2.016580077232841e-26
244080.0,-2.0165692920251524e-26
249165.0,-2.0163152233468888e-26
254250.0,-2.0165597394126282e-26
259335.0,-2.0166658966711628e-26
264420.0,-2.017049850064876e-26
269505.0,-2.017296215023362e-26
274590.0,-2.0174929680264805e-26
279675.0,-2.017559682239754e-26
284760.0,-2.0176390305534628e-26
289845.0,-2.0176439609341204e-26
294930.0,-2.0177102129242074e-26
300015.0,-2.0177584382100148e-26


==> figures/fig_data/beta2_pidt_32_rho_4.csv <==
x,y
0.0,-6.530610269665604e-30
5085.0,-1.709754785188666e-26
10170.0,-1.9702403538781374e-26
15255.0,-1.9850695522267325e-26
20340.0,-1.9987476607661662e-26
25425.0,-2.0090828171453303e-26
30510.0,-2.0219124379884648e-26
35595.0,-2.032509674914461e-26
40680.0,-2.036462299457926e-26
45765.0,-2.0385074829844696e-26
50850.0,-2.0410893076307173e-26
55935.0,-2.0434805422496685e-26
61020.0,-2.046962161365934e-26
66105.0,-2.04306007322421e-26
71190.0,-2.0448368591537038e-26
76275.0,-2.0459639133571592e-26
81360.0,-2.0487424910065256e-26
86445.0,-2.0477950875482826e-26
91530.0,-2.046377449034818e-26
96615.0,-2.0477234429543514e-26
101700.0,-2.0468700248773945e-26
106785.0,-2.0471689292047634e-26
111870.0,-2.0463316889393394e-26
116955.0,-2.0453870588202163e-26
122040.0,-2.046753236485567e-26
127125.0,-2.047298813920213e-26
132210.0,-2.0478410017181568e-26
137295.0,-2.047672752478215e-26
142380.0,-2.0473926452271034e-26
147465.0,-2.0444197797649473e-26
152550.0,-2.0465985457924337e-26
157635.0,-2.04619903088477e-26
162720.0,-2.04736090590162e-26
167805.0,-2.0466230436213263e-26
172890.0,-2.0463772949604225e-26
177975.0,-2.0467889817453347e-26
183060.0,-2.046717183077008e-26
188145.0,-2.0481721075941958e-26
193230.0,-2.046301952580998e-26
198315.0,-2.046511647833343e-26
203400.0,-2.0467333608885408e-26
208485.0,-2.0463147407558288e-26
213570.0,-2.0466800511476802e-26
218655.0,-2.0465262849009203e-26
223740.0,-2.0462600443454082e-26
228825.0,-2.0464410817601806e-26
233910.0,-2.0466949963640486e-26
238995.0,-2.0472846390758222e-26
244080.0,-2.0475675196660538e-26
249165.0,-2.0475604322438584e-26
254250.0,-2.047642245747896e-26
259335.0,-2.0474969535928914e-26
264420.0,-2.047622678299661e-26
269505.0,-2.047761653404448e-26
274590.0,-2.0480949163220248e-26
279675.0,-2.0481069341248778e-26
284760.0,-2.048054394755995e-26
289845.0,-2.0480624066245635e-26
294930.0,-2.047931135239554e-26
300015.0,-2.0479653397553664e-26


==> figures/fig_data/beta2_pidt_512.csv <==
x,y
0.0,-1.6718365901462592e-29
5085.0,-1.968316889124079e-26
10170.0,-1.9663683102435458e-26
15255.0,-1.9817079570646012e-26
20340.0,-1.9977538809148624e-26
25425.0,-1.996327922384038e-26
30510.0,-1.995252174954301e-26
35595.0,-2.0013234765109874e-26
40680.0,-2.0044363955986994e-26
45765.0,-2.0089897562104175e-26
50850.0,-2.0084005757218306e-26
55935.0,-2.0116068638932464e-26
61020.0,-2.015285390087026e-26
66105.0,-2.014414869752163e-26
71190.0,-2.0158947543214302e-26
76275.0,-2.0185605495132532e-26
81360.0,-2.0201615365574234e-26
86445.0,-2.023164446526712e-26
91530.0,-2.0223766641422599e-26
96615.0,-2.0230923397095941e-26
101700.0,-2.0225247296363843e-26
106785.0,-2.0240560750537655e-26
111870.0,-2.0243676134815696e-26
116955.0,-2.023861325017789e-26
122040.0,-2.0238197249309903e-26
127125.0,-2.024213076862832e-26
132210.0,-2.0234279137431042e-26
137295.0,-2.023218680713946e-26
142380.0,-2.02292902085031e-26
147465.0,-2.0239218762552406e-26
152550.0,-2.0242626888181994e-26
157635.0,-2.0231257738534287e-26
162720.0,-2.0223840597132463e-26
167805.0,-2.0232829297368907e-26
172890.0,-2.024211998342063e-26
177975.0,-2.0231827813797826e-26
183060.0,-2.023967020053137e-26
188145.0,-2.0238083234257195e-26
193230.0,-2.0234101951876158e-26
198315.0,-2.022947972000963e-26
203400.0,-2.023522669496368e-26
208485.0,-2.023176156180774e-26
213570.0,-2.0238186464102215e-26
218655.0,-2.0239177162465607e-26
223740.0,-2.023796459697262e-26
228825.0,-2.0235235939427413e-26
233910.0,-2.0237753515050716e-26
238995.0,-2.023588921486455e-26
244080.0,-2.0232898630846905e-26
249165.0,-2.023291095679855e-26
254250.0,-2.0228908104002135e-26
259335.0,-2.0231005056525583e-26
264420.0,-2.022947972000963e-26
269505.0,-2.0230250091987384e-26
274590.0,-2.0230775485676213e-26
279675.0,-2.0232712200828288e-26
284760.0,-2.0233265327908316e-26
289845.0,-2.02316105689001e-26
294930.0,-2.0231679902378097e-26
300015.0,-2.0232798482489797e-26


==> figures/fig_data/beta2_pidt_64.csv <==
x,y
0.0,-2.6122437317080494e-30
5085.0,-9.747903361265511e-27
10170.0,-1.7532791071134666e-26
15255.0,-1.9451273059240967e-26
20340.0,-1.9770945074386183e-26
25425.0,-1.9903335039507317e-26
30510.0,-2.0011632391396144e-26
35595.0,-2.008744623847096e-26
40680.0,-2.011741524914958e-26
45765.0,-2.0152228358824324e-26
50850.0,-2.0180048031685008e-26
55935.0,-2.0194087290607613e-26
61020.0,-2.0186170948164204e-26
66105.0,-2.0190575935133007e-26
71190.0,-2.0185437554041381e-26
76275.0,-2.0171210324356204e-26
81360.0,-2.018845433070627e-26
86445.0,-2.0172455245472256e-26
91530.0,-2.0210849044099604e-26
96615.0,-2.017600203805784e-26
101700.0,-2.0151098993504935e-26
106785.0,-2.014359248895369e-26
111870.0,-2.017115331682985e-26
116955.0,-2.018373965420241e-26
122040.0,-2.0190494275703365e-26
127125.0,-2.0205265388004837e-26
132210.0,-2.0203616791972441e-26
137295.0,-2.0198177965809492e-26
142380.0,-2.0178974133148018e-26
147465.0,-2.0194822225474392e-26
152550.0,-2.0189971963502447e-26
157635.0,-2.020554272191683e-26
162720.0,-2.0207938578767646e-26
167805.0,-2.0206790724520792e-26
172890.0,-2.0206943258172387e-26
177975.0,-2.0199982176981394e-26
183060.0,-2.0199258027322304e-26
188145.0,-2.0201068401470028e-26
193230.0,-2.0201869588326893e-26
198315.0,-2.0200598474563598e-26
203400.0,-2.0199011508289423e-26
208485.0,-2.0197325934402095e-26
213570.0,-2.0196364510173857e-26
218655.0,-2.019395170513953e-26
223740.0,-2.0189948852343114e-26
228825.0,-2.0187745588486735e-26
233910.0,-2.018730493571546e-26
238995.0,-2.018731880241106e-26
244080.0,-2.0188754775777594e-26
249165.0,-2.0190833239373577e-26
254250.0,-2.0193135110843108e-26
259335.0,-2.0194635795455775e-26
264420.0,-2.0195957753769602e-26
269505.0,-2.019652474754523e-26
274590.0,-2.019646619927492e-26
279675.0,-2.019660024399905e-26
284760.0,-2.019679283699349e-26
289845.0,-2.0196971563292328e-26
294930.0,-2.0196913015022018e-26
300015.0,-2.019663414036607e-26


==> figures/fig_data/beta2_pino2_32.csv <==
x,y
0.0,-6.2623255953051164e-30
5085.0,-1.4232773281929313e-26
10170.0,-1.700493989569679e-26
15255.0,-1.7817847191831443e-26
20340.0,-1.813246402605863e-26
25425.0,-1.8557827995063906e-26
30510.0,-1.9225567936454383e-26
35595.0,-1.940247153519415e-26
40680.0,-1.9386953162074256e-26
45765.0,-1.9457169486358703e-26
50850.0,-1.9570930316313768e-26
55935.0,-1.9796784891264037e-26
61020.0,-1.9942808899647478e-26
66105.0,-1.9952617275668253e-26
71190.0,-1.9973939631268553e-26
76275.0,-1.9931533735381057e-26
81360.0,-1.993211613659624e-26
86445.0,-1.992371908203871e-26
91530.0,-2.008962485042405e-26
96615.0,-2.012069857451877e-26
101700.0,-2.0139019560893738e-26
106785.0,-2.0035490811547213e-26
111870.0,-2.015875957245173e-26
116955.0,-2.0167061100884016e-26
122040.0,-2.0221876148589188e-26
127125.0,-2.0197438408710847e-26
132210.0,-2.0215083008489345e-26
137295.0,-2.0179545749155512e-26
142380.0,-2.024979596980698e-26
147465.0,-2.0238394464536208e-26
152550.0,-2.023096807867065e-26
157635.0,-2.0209809041929635e-26
162720.0,-2.027104282895346e-26
167805.0,-2.0272289290813468e-26
172890.0,-2.028385565568748e-26
177975.0,-2.0249252087190686e-26
183060.0,-2.0243371067512505e-26
188145.0,-2.0283985078179743e-26
193230.0,-2.02644962078865e-26
198315.0,-2.0266831975723053e-26
203400.0,-2.0259670597817843e-26
208485.0,-2.0252336656589617e-26
213570.0,-2.0259776909150773e-26
218655.0,-2.0246857771083824e-26
223740.0,-2.0222597216760367e-26
228825.0,-2.0236995469024606e-26
233910.0,-2.0250960772237346e-26
238995.0,-2.0256183894246524e-26
244080.0,-2.0240924366111156e-26
249165.0,-2.0247702098771443e-26
254250.0,-2.0243274000643308e-26
259335.0,-2.0239915178820297e-26
264420.0,-2.022281600240205e-26
269505.0,-2.023269063041291e-26
274590.0,-2.023230698516799e-26
279675.0,-2.023279694174584e-26
284760.0,-2.0227271833921383e-26
289845.0,-2.0214451303467586e-26
294930.0,-2.0208285246157636e-26
300015.0,-2.0204106748550294e-26


==> figures/fig_data/beta2_pino2_32_rho_4.csv <==
x,y
0.0,-5.6377634414589876e-30
5085.0,-1.3839519957700816e-26
10170.0,-1.6789382112601193e-26
15255.0,-1.8227282949824658e-26
20340.0,-1.83792357409489e-26
25425.0,-1.9143449365113622e-26
30510.0,-1.9207140638746486e-26
35595.0,-1.9493694362568018e-26
40680.0,-1.964804609203099e-26
45765.0,-1.981109994335468e-26
50850.0,-1.981966031677149e-26
55935.0,-1.995443689427971e-26
61020.0,-1.9881180682171041e-26
66105.0,-2.0034615668980484e-26
71190.0,-2.0086096546765932e-26
76275.0,-1.9969041606233987e-26
81360.0,-2.0106885804957626e-26
86445.0,-2.0168920778838317e-26
91530.0,-2.0213411301297617e-26
96615.0,-2.021024969470091e-26
101700.0,-2.0257223896416494e-26
106785.0,-2.0277620264899532e-26
111870.0,-2.028935303012074e-26
116955.0,-2.0264494667142544e-26
122040.0,-2.0279057779010023e-26
127125.0,-2.0324882585734795e-26
132210.0,-2.0363391940158807e-26
137295.0,-2.0360934453549768e-26
142380.0,-2.0339681431427466e-26
147465.0,-2.0327122827446106e-26
152550.0,-2.0354121283778504e-26
157635.0,-2.034733584739844e-26
162720.0,-2.035788378051786e-26
167805.0,-2.0365145306780177e-26
172890.0,-2.0367866260605607e-26
177975.0,-2.0369140455856814e-26
183060.0,-2.0362940502179842e-26
188145.0,-2.0352813192160276e-26
193230.0,-2.0346043163219766e-26
198315.0,-2.035439707694654e-26
203400.0,-2.0362308797158083e-26
208485.0,-2.0359116375682267e-26
213570.0,-2.0374701000792248e-26
218655.0,-2.036086203858386e-26
223740.0,-2.0348822665315506e-26
228825.0,-2.034950367414384e-26
233910.0,-2.0352562050895528e-26
238995.0,-2.0354813077814528e-26
244080.0,-2.036034743010272e-26
249165.0,-2.035527530100118e-26
254250.0,-2.0353303148738128e-26
259335.0,-2.0348633153808978e-26
264420.0,-2.034705080976667e-26
269505.0,-2.0348047671105885e-26
274590.0,-2.035255126568784e-26
279675.0,-2.034705080976667e-26
284760.0,-2.0339243860144102e-26
289845.0,-2.0336795617998797e-26
294930.0,-2.0331607933100595e-26
300015.0,-2.033340752204063e-26


==> figures/fig_data/beta2_pino4_128.csv <==
x,y
0.0,-7.095308728004017e-30
5085.0,-4.557443101717693e-28
10170.0,-1.2516590782588452e-27
15255.0,-3.344539896915741e-27
20340.0,-7.607442539629025e-27
25425.0,-1.0116670412181068e-26
30510.0,-1.2851881511803665e-26
35595.0,-1.2702443214814815e-26
40680.0,-1.3377016355647977e-26
45765.0,-1.364760026837065e-26
50850.0,-1.4639332470957592e-26
55935.0,-1.494296534152595e-26
61020.0,-1.592736206214071e-26
66105.0,-1.5784200756026606e-26
71190.0,-1.597755179649144e-26
76275.0,-1.6069732966605636e-26
81360.0,-1.6978349736512602e-26
86445.0,-1.7061500606303554e-26
91530.0,-1.7218761260354527e-26
96615.0,-1.7059201816321933e-26
101700.0,-1.7799516960992743e-26
106785.0,-1.75391481806951e-26
111870.0,-1.7576987311498464e-26
116955.0,-1.7869930500503496e-26
122040.0,-1.8079687382606598e-26
127125.0,-1.794154427955559e-26
132210.0,-1.7824661902346662e-26
137295.0,-1.7972842952267816e-26
142380.0,-1.8105628888585517e-26
147465.0,-1.8203253507094528e-26
152550.0,-1.8319467201426765e-26
157635.0,-1.837261670491603e-26
162720.0,-1.825421515416697e-26
167805.0,-1.8436073785467656e-26
172890.0,-1.8361147406911215e-26
177975.0,-1.843005409883348e-26
183060.0,-1.8419278135608644e-26
188145.0,-1.8455129706709401e-26
193230.0,-1.8537288337393005e-26
198315.0,-1.855259408784704e-26
203400.0,-1.856477212807139e-26
208485.0,-1.8609295006153755e-26
213570.0,-1.8640980405598814e-26
218655.0,-1.8658794487212418e-26
223740.0,-1.8676382079464563e-26
228825.0,-1.8669186805192332e-26
233910.0,-1.8733825636357834e-26
238995.0,-1.8732847263946085e-26
244080.0,-1.8753178921182993e-26
249165.0,-1.8796316670449356e-26
254250.0,-1.8793692783493122e-26
259335.0,-1.8817169099143225e-26
264420.0,-1.8818987177010727e-26
269505.0,-1.880485547345079e-26
274590.0,-1.883019300779915e-26
279675.0,-1.8841384971891972e-26
284760.0,-1.8845392446920253e-26
289845.0,-1.8865825793258224e-26
294930.0,-1.8874794463823247e-26
300015.0,-1.88954604624985e-26


==> figures/fig_data/beta2_pino4_32.csv <==
x,y
0.0,-6.474865882521362e-30
5085.0,-2.5422388414295746e-28
10170.0,-2.974898040471195e-28
15255.0,-8.590389034995661e-28
20340.0,-2.405332233551112e-27
25425.0,-8.809643448026515e-27
30510.0,-1.2087228005239645e-26
35595.0,-1.5282086167621566e-26
40680.0,-1.5674844913040344e-26
45765.0,-1.651001750007607e-26
50850.0,-1.6922653383264878e-26
55935.0,-1.6918832338255214e-26
61020.0,-1.7272727358140213e-26
66105.0,-1.7138753508232815e-26
71190.0,-1.7447084107121523e-26
76275.0,-1.7184060624988536e-26
81360.0,-1.7784853700768156e-26
86445.0,-1.7501483153958707e-26
91530.0,-1.7639798820332731e-26
96615.0,-1.7693775703326106e-26
101700.0,-1.754686884865616e-26
106785.0,-1.7695248654547573e-26
111870.0,-1.7906999259329106e-26
116955.0,-1.7902669768814123e-26
122040.0,-1.7781548804983588e-26
127125.0,-1.7781366997196837e-26
132210.0,-1.7866331322623425e-26
137295.0,-1.7708434341318826e-26
142380.0,-1.783314832005361e-26
147465.0,-1.786724190230113e-26
152550.0,-1.7797056392895794e-26
157635.0,-1.7763748590065583e-26
162720.0,-1.7755793729023286e-26
167805.0,-1.7970297643253314e-26
172890.0,-1.792461766646036e-26
177975.0,-1.7910159325181856e-26
183060.0,-1.7930199781811172e-26
188145.0,-1.7922166342827144e-26
193230.0,-1.7936638550801247e-26
198315.0,-1.7953096777734003e-26
203400.0,-1.7934765006151347e-26
208485.0,-1.795511207082781e-26
213570.0,-1.7982065845585498e-26
218655.0,-1.7973782806080677e-26
223740.0,-1.7968285431647418e-26
228825.0,-1.792446359206481e-26
233910.0,-1.7972895337562304e-26
238995.0,-1.7973983102794894e-26
244080.0,-1.7911076067835384e-26
249165.0,-1.790128772148603e-26
254250.0,-1.791469065315501e-26
259335.0,-1.7892243554467188e-26
264420.0,-1.7921301985468103e-26
269505.0,-1.793430740519656e-26
274590.0,-1.7947379076915106e-26
279675.0,-1.7904783669521082e-26
284760.0,-1.7885666118521117e-26
289845.0,-1.7902466390611996e-26
294930.0,-1.790746456400367e-26
300015.0,-1.788494813183785e-26


==> figures/fig_data/beta2_pino4_32_rho_4.csv <==
x,y
0.0,-6.189912134028925e-30
5085.0,-1.3200938595668363e-26
10170.0,-1.7343808039783701e-26
15255.0,-1.7158981935624703e-26
20340.0,-1.8174973151791146e-26
25425.0,-1.8790372480269e-26
30510.0,-1.910547927107404e-26
35595.0,-1.94778478109856e-26
40680.0,-1.9424849300403974e-26
45765.0,-1.95851590867429e-26
50850.0,-1.9485195618909426e-26
55935.0,-1.9807069357167065e-26
61020.0,-1.9951195168997317e-26
66105.0,-1.998329811005432e-26
71190.0,-2.0115279778027243e-26
76275.0,-2.0042353285125054e-26
81360.0,-2.0161821030691327e-26
86445.0,-2.0066259468338744e-26
91530.0,-2.0152334670157254e-26
96615.0,-2.015332382777669e-26
101700.0,-2.019985275448913e-26
106785.0,-2.024372235713436e-26
111870.0,-2.0291228115514595e-26
116955.0,-2.0273885501551376e-26
122040.0,-2.028753803374115e-26
127125.0,-2.024516757496463e-26
132210.0,-2.0278851319319984e-26
137295.0,-2.030235382761733e-26
142380.0,-2.0323691590657186e-26
147465.0,-2.0320463732070393e-26
152550.0,-2.0319278899968606e-26
157635.0,-2.034832038278601e-26
162720.0,-2.0340830826418277e-26
167805.0,-2.034049648497993e-26
172890.0,-2.0335992890397976e-26
177975.0,-2.0340642855655705e-26
183060.0,-2.0341331568203817e-26
188145.0,-2.0324710022411778e-26
193230.0,-2.0347269595408352e-26
198315.0,-2.0349756356152545e-26
203400.0,-2.034491687938829e-26
208485.0,-2.0347754929754338e-26
213570.0,-2.0333775759845997e-26
218655.0,-2.0331840585437877e-26
223740.0,-2.0329557202895812e-26
228825.0,-2.0328776045710368e-26
233910.0,-2.032589639525752e-26
238995.0,-2.0330019426082465e-26
244080.0,-2.0315704373991823e-26
249165.0,-2.0328056518283145e-26
254250.0,-2.0321540712095294e-26
259335.0,-2.0324979652603992e-26
264420.0,-2.032491494135786e-26
269505.0,-2.0323403471537506e-26
274590.0,-2.031124854247249e-26
279675.0,-2.0315248313780992e-26
284760.0,-2.0315417795616098e-26
289845.0,-2.030999899912457e-26
294930.0,-2.030850293674377e-26
300015.0,-2.0304988499781253e-26


==> figures/fig_data/beta2_pino4_64.csv <==
x,y
0.0,-1.804622312806106e-30
5085.0,-4.781528998903534e-27
10170.0,-1.0067753332337588e-26
15255.0,-1.54926765922046e-26
20340.0,-1.6195587095867498e-26
25425.0,-1.6763452932573918e-26
30510.0,-1.7527826794110013e-26
35595.0,-1.7716643425113782e-26
40680.0,-1.7567354580288617e-26
45765.0,-1.807527777340593e-26
50850.0,-1.8185840018909356e-26
55935.0,-1.8096325876582148e-26
61020.0,-1.869708813748266e-26
66105.0,-1.889865442471827e-26
71190.0,-1.8728990781825444e-26
76275.0,-1.877370933439016e-26
81360.0,-1.9050711986431488e-26
86445.0,-1.892489791651247e-26
91530.0,-1.8838382061922684e-26
96615.0,-1.9228023882319465e-26
101700.0,-1.9099499643782705e-26
106785.0,-1.9189120097442843e-26
111870.0,-1.9424342395642612e-26
116955.0,-1.9380428111422672e-26
122040.0,-1.9395313238776852e-26
127125.0,-1.9413386165374981e-26
132210.0,-1.9374023238799617e-26
137295.0,-1.9344266850786857e-26
142380.0,-1.9293576374650585e-26
147465.0,-1.957501945077169e-26
152550.0,-1.9609644589683863e-26
157635.0,-1.967171191918762e-26
162720.0,-1.9557641399697496e-26
167805.0,-1.957536303667377e-26
172890.0,-1.9580735610846633e-26
177975.0,-1.9566868915247045e-26
183060.0,-1.9646503807331524e-26
188145.0,-1.9646953704566532e-26
193230.0,-1.9665732291896286e-26
198315.0,-1.9672426824382976e-26
203400.0,-1.9654631231696838e-26
208485.0,-1.9667726014574715e-26
213570.0,-1.9695317657329985e-26
218655.0,-1.9678705356001678e-26
223740.0,-1.9693214541830714e-26
228825.0,-1.9712308981671347e-26
233910.0,-1.9732366386484173e-26
238995.0,-1.972561792795904e-26
244080.0,-1.9713630939985174e-26
249165.0,-1.9704226238880742e-26
254250.0,-1.971747201466626e-26
259335.0,-1.9717834089495805e-26
264420.0,-1.9729970529633355e-26
269505.0,-1.9750034097422004e-26
274590.0,-1.9747004994805472e-26
279675.0,-1.9753779645977848e-26
284760.0,-1.9748832317136706e-26
289845.0,-1.974660748286495e-26
294930.0,-1.9748913976566348e-26
300015.0,-1.9746114444799187e-26


==> figures/fig_data/beta2_pino5_32.csv <==
x,y
0.0,-6.41452935616597e-30
5085.0,-5.028173120934988e-28
10170.0,-1.1871849718814865e-26
15255.0,-1.6134977310145654e-26
20340.0,-1.7621151196239197e-26
25425.0,-1.7804234718984514e-26
30510.0,-1.8225013433978192e-26
35595.0,-1.841331237501291e-26
40680.0,-1.8784001504012966e-26
45765.0,-1.8847742081452406e-26
50850.0,-1.892190887323878e-26
55935.0,-1.9092097909820436e-26
61020.0,-1.928065569583968e-26
66105.0,-1.9376662533195406e-26
71190.0,-1.9355521985381856e-26
76275.0,-1.952093163421352e-26
81360.0,-1.9666456441555375e-26
86445.0,-1.9656420035429185e-26
91530.0,-1.9704546713623488e-26
96615.0,-1.974624386729145e-26
101700.0,-1.975966682863185e-26
106785.0,-1.9841877844609942e-26
111870.0,-1.978011404166542e-26
116955.0,-1.9882174462022345e-26
122040.0,-1.985545950257776e-26
127125.0,-1.993872438742142e-26
132210.0,-1.9876512227985847e-26
137295.0,-1.9905601473865872e-26
142380.0,-1.992997450249808e-26
147465.0,-1.9919472791697326e-26
152550.0,-1.995335221053503e-26
157635.0,-1.9920854839025419e-26
162720.0,-1.9956692543430576e-26
167805.0,-1.998760757089788e-26
172890.0,-1.993287110113444e-26
177975.0,-1.9932909619733327e-26
183060.0,-1.9962083606530905e-26
188145.0,-1.9940758169442694e-26
193230.0,-1.9961219249171864e-26
198315.0,-1.99843550604078e-26
203400.0,-1.9991770661065668e-26
208485.0,-2.0004711369547994e-26
213570.0,-1.9979349183296348e-26
218655.0,-1.995818398357951e-26
223740.0,-1.9983006909446728e-26
228825.0,-1.9949366305922127e-26
233910.0,-1.9944281850868945e-26
238995.0,-1.994165180093689e-26
244080.0,-1.9947554391030448e-26
249165.0,-1.99308188301857e-26
254250.0,-1.992779589054499e-26
259335.0,-1.9930758741171435e-26
264420.0,-1.9925931590358823e-26
269505.0,-1.9916958297561934e-26
274590.0,-1.992159593686802e-26
279675.0,-1.9927307474711094e-26
284760.0,-1.9925683530581986e-26
289845.0,-1.9921050513507768e-26
294930.0,-1.9918146211151632e-26
300015.0,-1.9913440779111505e-26


==> figures/fig_data/beta2_pino6_32.csv <==
x,y
0.0,-6.216738231668363e-30
5085.0,-6.517610302726301e-28
10170.0,-4.2177831115341466e-27
15255.0,-1.5896148130346037e-26
20340.0,-1.7095999404211374e-26
25425.0,-1.7454296329577264e-26
30510.0,-1.7993455024904626e-26
35595.0,-1.83855836060456e-26
40680.0,-1.8418940712682388e-26
45765.0,-1.8520019679139652e-26
50850.0,-1.8786081508352904e-26
55935.0,-1.8946255709223746e-26
61020.0,-1.9122911248186677e-26
66105.0,-1.913073668673671e-26
71190.0,-1.9162808812914603e-26
76275.0,-1.9286720064048566e-26
81360.0,-1.931704806806882e-26
86445.0,-1.9329529634852406e-26
91530.0,-1.946876204387996e-26
96615.0,-1.9551436823788659e-26
101700.0,-1.9602965464636728e-26
106785.0,-1.9535337590197537e-26
111870.0,-1.9696545630262526e-26
116955.0,-1.9645261967703383e-26
122040.0,-1.976093023867537e-26
127125.0,-1.9798542880117274e-26
132210.0,-1.9774203747852086e-26
137295.0,-1.976868480300345e-26
142380.0,-1.97905387152684e-26
147465.0,-1.9826407234552668e-26
152550.0,-1.9837882695533305e-26
157635.0,-1.9815414026430106e-26
162720.0,-1.9830796814081916e-26
167805.0,-1.98205292963624e-26
172890.0,-1.987645984269136e-26
177975.0,-1.9901991510778112e-26
183060.0,-1.9883387027515331e-26
188145.0,-1.984130931009036e-26
193230.0,-1.9845897645589867e-26
198315.0,-1.9861203396043902e-26
203400.0,-1.9875888226683865e-26
208485.0,-1.988696001274816e-26
213570.0,-1.9878908084836665e-26
218655.0,-1.9860642565244096e-26
223740.0,-1.9888158711545545e-26
228825.0,-1.9893756234335912e-26
233910.0,-1.9904575338391502e-26
238995.0,-1.990940711143598e-26
244080.0,-1.9885890736443035e-26
249165.0,-1.9866095258102645e-26
254250.0,-1.9876794184129705e-26
259335.0,-1.987326125823972e-26
264420.0,-1.9870967090489967e-26
269505.0,-1.9863981357395686e-26
274590.0,-1.9872432337991657e-26
279675.0,-1.9868381722132622e-26
284760.0,-1.9869640509944273e-26
289845.0,-1.9864146216998925e-26
294930.0,-1.9859960015671805e-26
300015.0,-1.985850709412176e-26


==> figures/fig_data/beta2_pino7_32.csv <==
x,y
0.0,-5.7380855836519495e-30
5085.0,-3.0125378856735644e-27
10170.0,-1.6544037126613725e-26
15255.0,-1.772633778608185e-26
20340.0,-1.7918879935970042e-26
25425.0,-1.8492850200228192e-26
30510.0,-1.876010764675092e-26
35595.0,-1.9040737210063517e-26
40680.0,-1.9083745536837618e-26
45765.0,-1.927093822371228e-26
50850.0,-1.9476265466943291e-26
55935.0,-1.9569726995284515e-26
61020.0,-1.954881139608847e-26
66105.0,-1.9772388751472495e-26
71190.0,-1.981932135310128e-26
76275.0,-1.9837298753574167e-26
81360.0,-1.9885160423808123e-26
86445.0,-1.991114352987384e-26
91530.0,-1.9873765081513173e-26
96615.0,-2.005675615962116e-26
101700.0,-2.008810105465205e-26
106785.0,-2.011762479032753e-26
111870.0,-2.0076285089257246e-26
116955.0,-2.0087939276536722e-26
122040.0,-2.0134720885257866e-26
127125.0,-2.017721306280687e-26
132210.0,-2.0188462034426047e-26
137295.0,-2.0181177397004397e-26
142380.0,-2.0158075482135483e-26
147465.0,-2.021193835007615e-26
152550.0,-2.0218005799772947e-26
157635.0,-2.021730167978528e-26
162720.0,-2.0244227721151768e-26
167805.0,-2.02375393516409e-26
172890.0,-2.0229264015855857e-26
177975.0,-2.0221324562253115e-26
183060.0,-2.023909396229201e-26
188145.0,-2.022769861999706e-26
193230.0,-2.0223010136140443e-26
198315.0,-2.0191609774327154e-26
203400.0,-2.021095381468858e-26
208485.0,-2.023008985461601e-26
213570.0,-2.0229928076500682e-26
218655.0,-2.021341746427344e-26
223740.0,-2.0195383056274197e-26
228825.0,-2.021557912804302e-26
233910.0,-2.0224478465130044e-26
238995.0,-2.024488253733286e-26
244080.0,-2.0245873235696253e-26
249165.0,-2.0220700560951134e-26
254250.0,-2.0216733145265696e-26
259335.0,-2.0207425511030462e-26
264420.0,-2.0210667236312854e-26
269505.0,-2.0210024746083407e-26
274590.0,-2.0199812695146288e-26
279675.0,-2.0191956441717143e-26
284760.0,-2.018712620941662e-26
289845.0,-2.019162518176671e-26
294930.0,-2.018694440162987e-26
300015.0,-2.0182750496582972e-26


==> figures/fig_data/beta2_pino8_32.csv <==
x,y
0.0,-6.251114576542906e-30
5085.0,-5.084428571645567e-28
10170.0,-2.6262974501515652e-27
15255.0,-1.4720324758466875e-26
20340.0,-1.6488322284438535e-26
25425.0,-1.729258600698278e-26
30510.0,-1.783925582909325e-26
35595.0,-1.7862060380378752e-26
40680.0,-1.795040047581186e-26
45765.0,-1.8501798841121793e-26
50850.0,-1.8631591111933938e-26
55935.0,-1.8749177609130534e-26
61020.0,-1.8748518170717575e-26
66105.0,-1.9047693669022644e-26
71190.0,-1.9174607830125896e-26
76275.0,-1.908033432972012e-26
81360.0,-1.9060427917814933e-26
86445.0,-1.9232228572574052e-26
91530.0,-1.934885672703032e-26
96615.0,-1.9489622176293606e-26
101700.0,-1.9400037159744445e-26
106785.0,-1.939615448497656e-26
111870.0,-1.947276643742033e-26
116955.0,-1.951645423227881e-26
122040.0,-1.9521500168733103e-26
127125.0,-1.951650507682934e-26
132210.0,-1.9578150242489287e-26
137295.0,-1.9567311108762276e-26
142380.0,-1.9649153886935e-26
147465.0,-1.9597095230166236e-26
152550.0,-1.963139989433566e-26
157635.0,-1.9694786100665334e-26
162720.0,-1.9670063323155224e-26
167805.0,-1.961837444493578e-26
172890.0,-1.9695574961570555e-26
177975.0,-1.9650039814709418e-26
183060.0,-1.9732896402404868e-26
188145.0,-1.9701098528651057e-26
193230.0,-1.974656588277815e-26
198315.0,-1.9717345673661908e-26
203400.0,-1.9691450390001655e-26
208485.0,-1.9683033305772705e-26
213570.0,-1.9720035812608228e-26
218655.0,-1.9679247697874018e-26
223740.0,-1.966591255893908e-26
228825.0,-1.9667812296236224e-26
233910.0,-1.966801567443835e-26
238995.0,-1.9680125921928658e-26
244080.0,-1.9681829984743452e-26
249165.0,-1.9677799398555838e-26
254250.0,-1.968601310458266e-26
259335.0,-1.9678572852021504e-26
264420.0,-1.9668075763452616e-26
269505.0,-1.9670502435182544e-26
274590.0,-1.9670483946255078e-26
279675.0,-1.9669263677042314e-26
284760.0,-1.9678674541122568e-26
289845.0,-1.968524119186095e-26
294930.0,-1.9686709520850551e-26
300015.0,-1.9686245756919943e-26


==> figures/fig_data/beta2_pino_32.csv <==
x,y
0.0,4.961403928380033e-30
5085.0,-9.245211764249132e-27
10170.0,-1.663478694559325e-26
15255.0,-1.748041656185502e-26
20340.0,-1.8170615927884964e-26
25425.0,-1.8681335571281527e-26
30510.0,-1.8514559282561325e-26
35595.0,-1.8947261815026694e-26
40680.0,-1.9080901323495747e-26
45765.0,-1.9287237754017618e-26
50850.0,-1.930211517765202e-26
55935.0,-1.9459796454802847e-26
61020.0,-1.9564069383479883e-26
66105.0,-1.9743624602567083e-26
71190.0,-1.9622360349548685e-26
76275.0,-1.9682792949715646e-26
81360.0,-1.9819560168414383e-26
86445.0,-1.982403602960514e-26
91530.0,-1.9936049655914656e-26
96615.0,-1.9921982663600852e-26
101700.0,-2.0041653787369252e-26
106785.0,-2.0017582744552323e-26
111870.0,-2.0074675011823738e-26
116955.0,-2.0134346484476677e-26
122040.0,-2.011436457611767e-26
127125.0,-2.0109665307053366e-26
132210.0,-2.0157151035762177e-26
137295.0,-2.0070806203751453e-26
142380.0,-2.0131280404005212e-26
147465.0,-2.0180561099422193e-26
152550.0,-2.0174418153271575e-26
157635.0,-2.0160503694609367e-26
162720.0,-2.01822266436381e-26
167805.0,-2.0170205759297212e-26
172890.0,-2.0185625524803954e-26
177975.0,-2.0178810814288734e-26
183060.0,-2.013221101335434e-26
188145.0,-2.0148492054732212e-26
193230.0,-2.0149401093665963e-26
198315.0,-2.0160338835006127e-26
203400.0,-2.0153966318006139e-26
208485.0,-2.0162788617895388e-26
213570.0,-2.0174706272391256e-26
218655.0,-2.018386291371885e-26
223740.0,-2.0192834665771784e-26
228825.0,-2.0157471510504923e-26
233910.0,-2.0142782057633093e-26
238995.0,-2.0134868796677595e-26
244080.0,-2.0154867653220112e-26
249165.0,-2.0149562871781292e-26
254250.0,-2.0147720142010502e-26
259335.0,-2.0143817437571196e-26
264420.0,-2.0141759003646634e-26
269505.0,-2.014333210322521e-26
274590.0,-2.0145170210764133e-26
279675.0,-2.0155243594745256e-26
284760.0,-2.0151809276468425e-26
289845.0,-2.0146459813454895e-26
294930.0,-2.0140316867304277e-26
300015.0,-2.0131779605046798e-26


==> figures/fig_data/beta2_pino_32_rho_4.csv <==
x,y
0.0,6.207370388048242e-30
5085.0,-8.146384760430639e-27
10170.0,-1.6764355808531847e-26
15255.0,-1.758585891519429e-26
20340.0,-1.8197184516653775e-26
25425.0,-1.8688185718907723e-26
30510.0,-1.9131557903264997e-26
35595.0,-1.9286693871401323e-26
40680.0,-1.9326754754988533e-26
45765.0,-1.9438142839252113e-26
50850.0,-1.946900856291284e-26
55935.0,-1.982014102888561e-26
61020.0,-1.9941952246008214e-26
66105.0,-1.9908929480809773e-26
71190.0,-1.999065824392979e-26
76275.0,-1.9989291604041252e-26
81360.0,-2.0056441847854235e-26
86445.0,-2.0000092219169376e-26
91530.0,-2.0068972718444397e-26
96615.0,-2.0087817557764237e-26
101700.0,-2.0075225057415855e-26
106785.0,-2.0203427280465914e-26
111870.0,-2.0198352069876465e-26
116955.0,-2.0187090772305643e-26
122040.0,-2.0258613647464363e-26
127125.0,-2.0221828385526567e-26
132210.0,-2.0188780968424838e-26
137295.0,-2.026400933279656e-26
142380.0,-2.0252629397941163e-26
147465.0,-2.0266902849945006e-26
152550.0,-2.027740147925785e-26
157635.0,-2.0255256366385308e-26
162720.0,-2.0280096240436036e-26
167805.0,-2.02962632667612e-26
172890.0,-2.0267308065605305e-26
177975.0,-2.0262933893515613e-26
183060.0,-2.0290325239556666e-26
188145.0,-2.0275871520510029e-26
193230.0,-2.0302671220872166e-26
198315.0,-2.0275913120596827e-26
203400.0,-2.0295177042272566e-26
208485.0,-2.0289447015502025e-26
213570.0,-2.0296073755254673e-26
218655.0,-2.0280219499952477e-26
223740.0,-2.02862237791471e-26
228825.0,-2.025476795055141e-26
233910.0,-2.0260440969795598e-26
238995.0,-2.0280737189921528e-26
244080.0,-2.0270423449883346e-26
249165.0,-2.0275886927949584e-26
254250.0,-2.0275871520510029e-26
259335.0,-2.0285602859333028e-26
264420.0,-2.0286571987281044e-26
269505.0,-2.0272629795227636e-26
274590.0,-2.0269361877298e-26
279675.0,-2.0263086427167208e-26
284760.0,-2.0257562860086706e-26
289845.0,-2.0267904333516087e-26
294930.0,-2.0262353033044386e-26
300015.0,-2.0256815599268283e-26


==> figures/fig_data/beta2_pino_32_rho_8.csv <==
x,y
0.0,6.420255988484985e-30
5085.0,-1.4403875979676586e-26
10170.0,-1.8011922381955367e-26
15255.0,-1.8702523882157697e-26
20340.0,-1.8608968368435187e-26
25425.0,-1.8859766047281204e-26
30510.0,-1.9425357745909293e-26
35595.0,-1.961587998047181e-26
40680.0,-1.9709417005266855e-26
45765.0,-1.97591630053584e-26
50850.0,-1.9923605066986004e-26
55935.0,-1.999228064731494e-26
61020.0,-2.011801613929223e-26
66105.0,-2.016281481054263e-26
71190.0,-2.010572100252726e-26
76275.0,-2.014566170808594e-26
81360.0,-2.015981652280521e-26
86445.0,-2.0123020475659724e-26
91530.0,-2.022693287025117e-26
96615.0,-2.0264547052437032e-26
101700.0,-2.025585263429609e-26
106785.0,-2.029420483283664e-26
111870.0,-2.0252644805380718e-26
116955.0,-2.0298139892899012e-26
122040.0,-2.0323830257613182e-26
127125.0,-2.0321540712095294e-26
132210.0,-2.0323160033992535e-26
137295.0,-2.033419330145794e-26
142380.0,-2.031006062888279e-26
147465.0,-2.0332717268748562e-26
152550.0,-2.0331506243999531e-26
157635.0,-2.0354239921063078e-26
162720.0,-2.0346516171614108e-26
167805.0,-2.0379503499701572e-26
172890.0,-2.0338730792406917e-26
177975.0,-2.0358540137442906e-26
183060.0,-2.0362878872421622e-26
188145.0,-2.034162893178723e-26
193230.0,-2.0366279294331432e-26
198315.0,-2.0355466353251664e-26
203400.0,-2.034682740189312e-26
208485.0,-2.0349032206493455e-26
213570.0,-2.036807117955169e-26
218655.0,-2.0356383095905193e-26
223740.0,-2.0344200433448977e-26
228825.0,-2.0354840811205727e-26
233910.0,-2.0341504131526835e-26
238995.0,-2.0344208137168754e-26
244080.0,-2.0348053834081707e-26
249165.0,-2.0347137091428178e-26
254250.0,-2.0353198378149154e-26
259335.0,-2.0352110612916564e-26
264420.0,-2.0346839727844765e-26
269505.0,-2.0348120086071794e-26
274590.0,-2.0346644053362415e-26
279675.0,-2.034129613109284e-26
284760.0,-2.0344095662860002e-26
289845.0,-2.034286152695164e-26
294930.0,-2.0339294704694633e-26
300015.0,-2.0342801437937374e-26


==> figures/fig_data/beta2_pino_64.csv <==
x,y
0.0,1.7094954794855866e-30
5085.0,-5.5400944483203515e-28
10170.0,-5.029784835408949e-27
15255.0,-1.2410727998742325e-26
20340.0,-1.5669158027100557e-26
25425.0,-1.6556418545040202e-26
30510.0,-1.734281734142031e-26
35595.0,-1.7573643897115008e-26
40680.0,-1.7705959906526277e-26
45765.0,-1.8186027989671928e-26
50850.0,-1.844014905322998e-26
55935.0,-1.8476791025979914e-26
61020.0,-1.862676550186528e-26
66105.0,-1.8803015825167912e-26
71190.0,-1.907858404458666e-26
76275.0,-1.8988145455886146e-26
81360.0,-1.8944759646842946e-26
86445.0,-1.89485914770603e-26
91530.0,-1.9311814160851954e-26
96615.0,-1.9148931332107326e-26
101700.0,-1.923053375422299e-26
106785.0,-1.9208870894208523e-26
111870.0,-1.9214383676081337e-26
116955.0,-1.921368263758158e-26
122040.0,-1.9295620941879546e-26
127125.0,-1.9295858216448695e-26
132210.0,-1.946757413029026e-26
137295.0,-1.9568975112234226e-26
142380.0,-1.9484187972362523e-26
147465.0,-1.9518112072774937e-26
152550.0,-1.945710169362466e-26
157635.0,-1.954905483363344e-26
162720.0,-1.946595172690511e-26
167805.0,-1.9520168965955543e-26
172890.0,-1.957485150968054e-26
177975.0,-1.9600563444810088e-26
183060.0,-1.9671419177836072e-26
188145.0,-1.9631023952810517e-26
193230.0,-1.9615802943274035e-26
198315.0,-1.9615460898115912e-26
203400.0,-1.9616708900719875e-26
208485.0,-1.9643755120114894e-26
213570.0,-1.967526949698089e-26
218655.0,-1.9686749580193395e-26
223740.0,-1.9642656569674616e-26
228825.0,-1.9617220427713104e-26
233910.0,-1.9620103159653863e-26
238995.0,-1.9616836782468183e-26
244080.0,-1.9637505862631346e-26
249165.0,-1.964903062741856e-26
254250.0,-1.9656742050915886e-26
259335.0,-1.9669781367011365e-26
264420.0,-1.9677420375542783e-26
269505.0,-1.9674443658220738e-26
274590.0,-1.9675425112120398e-26
279675.0,-1.9672640987792792e-26
284760.0,-1.967029751623646e-26
289845.0,-1.9673847390309956e-26
294930.0,-1.9675995187383936e-26
300015.0,-1.968153262116004e-26


==> figures/fig_data/beta2_truth.csv <==
x,y
0.0,-2.0473696905698988e-26
300015.0,-2.0473696905698988e-26


==> figures/fig_data/gamma_pidt_128.csv <==
x,y
0.0,-1.2499996273618308e-06
5085.0,0.00010502619261387736
10170.0,0.0009417870896868408
15255.0,0.0012117556761950254
20340.0,0.001263242564164102
25425.0,0.0012686237460002303
30510.0,0.0012706622947007418
35595.0,0.0012673645978793502
40680.0,0.0012659045169129968
45765.0,0.0012695265468209982
50850.0,0.001267658662982285
55935.0,0.0012698000064119697
61020.0,0.0012676166370511055
66105.0,0.0012684278190135956
71190.0,0.0012690828880295157
76275.0,0.0012720591621473432
81360.0,0.0012700053630396724
86445.0,0.0012695289915427566
91530.0,0.0012716734781861305
96615.0,0.0012656520120799541
101700.0,0.0012697078054770827
106785.0,0.0012679827632382512
111870.0,0.0012665296671912074
116955.0,0.001270072883926332
122040.0,0.0012706078123301268
127125.0,0.001270673586986959
132210.0,0.0012694689212366939
137295.0,0.0012683901004493237
142380.0,0.0012683692621067166
147465.0,0.0012681790394708514
152550.0,0.0012691555311903358
157635.0,0.0012688584392890334
162720.0,0.0012683180393651128
167805.0,0.0012685394613072276
172890.0,0.0012693924363702536
177975.0,0.0012693192111328244
183060.0,0.0012685994151979685
188145.0,0.0012683117529377341
193230.0,0.001269193016923964
198315.0,0.0012694485485553741
203400.0,0.0012690359726548195
208485.0,0.0012688793940469623
213570.0,0.001268881605938077
218655.0,0.001269205822609365
223740.0,0.0012692658929154277
228825.0,0.001268937368877232
233910.0,0.0012691423762589693
238995.0,0.001269135857000947
244080.0,0.0012690540170297027
249165.0,0.001269012689590454
254250.0,0.0012689502909779549
259335.0,0.0012688442366197705
264420.0,0.001268940744921565
269505.0,0.0012690951116383076
274590.0,0.001269000000320375
279675.0,0.0012690626317635179
284760.0,0.0012688885908573866
289845.0,0.0012688454007729888
294930.0,0.0012688556453213096
300015.0,0.0012687966227531433


==> figures/fig_data/gamma_pidt_32.csv <==
x,y
0.0,-1.2499996273618308e-06
5085.0,0.0004210022452753037
10170.0,0.0010382984764873981
15255.0,0.0010902414796873927
20340.0,0.0011270613176748157
25425.0,0.0011409929720684886
30510.0,0.0011686584912240505
35595.0,0.0011831526644527912
40680.0,0.001210730872116983
45765.0,0.0012302602408453822
50850.0,0.0012309709563851357
55935.0,0.0012325475690886378
61020.0,0.0012391050113365054
66105.0,0.0012502059107646346
71190.0,0.0012537672882899642
76275.0,0.001259916927665472
81360.0,0.0012534883571788669
86445.0,0.0012568472884595394
91530.0,0.0012580493930727243
96615.0,0.0012575280852615833
101700.0,0.0012572631239891052
106785.0,0.0012567765079438686
111870.0,0.0012524343328550458
116955.0,0.0012564784847199917
122040.0,0.001252494752407074
127125.0,0.0012525063939392567
132210.0,0.0012473181122913957
137295.0,0.0012520337477326393
142380.0,0.0012585854856297374
147465.0,0.0012552071129903197
152550.0,0.0012567457742989063
157635.0,0.001256789779290557
162720.0,0.0012531672837212682
167805.0,0.0012524042977020144
172890.0,0.0012553595006465912
177975.0,0.0012541435426101089
183060.0,0.0012540300376713276
188145.0,0.0012533684493973851
193230.0,0.0012550847604870796
198315.0,0.0012539245653897524
203400.0,0.0012535779969766736
208485.0,0.001252447720617056
213570.0,0.001251394278369844
218655.0,0.0012499261647462845
223740.0,0.0012495416449382901
228825.0,0.001248746644705534
233910.0,0.001248920802026987
238995.0,0.0012486799387261271
244080.0,0.0012486539781093597
249165.0,0.0012484547914937139
254250.0,0.001248328946530819
259335.0,0.0012487851781770587
264420.0,0.0012491303496062756
269505.0,0.0012496798299252987
274590.0,0.0012501532910391688
279675.0,0.0012504480546340346
284760.0,0.001250802306458354
289845.0,0.001251043169759214
294930.0,0.0012511740205809474
300015.0,0.0012513252440840006


==> figures/fig_data/gamma_pidt_32_rho_4.csv <==
x,y
0.0,-1.2499998547355062e-06
5085.0,0.00041985168354585767
10170.0,0.0011388362618163228
15255.0,0.0011701389448717237
20340.0,0.001201364560984075
25425.0,0.0012240876676514745
30510.0,0.0012502173194661736
35595.0,0.0012721712701022625
40680.0,0.001280332333408296
45765.0,0.001285684178583324
50850.0,0.0012914291583001614
55935.0,0.0012949955416843295
61020.0,0.0013015370350331068
66105.0,0.0012956125428900123
71190.0,0.001298732589930296
76275.0,0.0013004859210923314
81360.0,0.0013056950410827994
86445.0,0.0013048852561041713
91530.0,0.001300823176279664
96615.0,0.0013044618535786867
101700.0,0.0013022656785324216
106785.0,0.0013037554454058409
111870.0,0.0013012679992243648
116955.0,0.0012988647213205695
122040.0,0.0013023560168221593
127125.0,0.0013044128427281976
132210.0,0.0013058779295533895
137295.0,0.001304772449657321
142380.0,0.0013037952594459057
147465.0,0.0012977070873603225
152550.0,0.0013027354143559933
157635.0,0.0013016343582421541
162720.0,0.001304568606428802
167805.0,0.0013022309867665172
172890.0,0.0013015938457101583
177975.0,0.0013026529923081398
183060.0,0.0013032617280259728
188145.0,0.0013061952777206898
193230.0,0.0013029135297983885
198315.0,0.0013020633487030864
203400.0,0.0013026486849412322
208485.0,0.0013017955934628844
213570.0,0.0013023235369473696
218655.0,0.001302472548559308
223740.0,0.0013014617143198848
228825.0,0.0013017981545999646
233910.0,0.0013025469379499555
238995.0,0.0013031408889219165
244080.0,0.0013045105151832104
249165.0,0.0013044133083894849
254250.0,0.0013043981743976474
259335.0,0.001304472447372973
264420.0,0.0013042971258983016
269505.0,0.0013046878157183528
274590.0,0.0013050608104094863
279675.0,0.0013054405571892858
284760.0,0.0013056056341156363
289845.0,0.0013054872397333384
294930.0,0.0013054440496489406
300015.0,0.0013051837449893355


==> figures/fig_data/gamma_pidt_512.csv <==
x,y
0.0,-1.2499996273618308e-06
5085.0,0.0011293370043858886
10170.0,0.0011296917218714952
15255.0,0.0011690933024510741
20340.0,0.0011980240233242512
25425.0,0.0011971722124144435
30510.0,0.0011984668672084808
35595.0,0.0012106574140489101
40680.0,0.0012217848561704159
45765.0,0.0012323276605457067
50850.0,0.00123230938334018
55935.0,0.001235266332514584
61020.0,0.001243986887857318
66105.0,0.0012456043623387814
71190.0,0.0012462516315281391
76275.0,0.0012553443666547537
81360.0,0.0012587100500240922
86445.0,0.0012656465405598283
91530.0,0.0012644868111237884
96615.0,0.0012649280251935124
101700.0,0.0012663159286603332
106785.0,0.001267760875634849
111870.0,0.0012687243288382888
116955.0,0.001267001498490572
122040.0,0.0012672859011217952
127125.0,0.0012678002240136266
132210.0,0.0012666593538597226
137295.0,0.0012661305954679847
142380.0,0.0012655885657295585
147465.0,0.0012686117552220821
152550.0,0.0012683962704613805
157635.0,0.0012653399026021361
162720.0,0.001263777376152575
167805.0,0.001267138635739684
172890.0,0.0012681690277531743
177975.0,0.0012663262896239758
183060.0,0.0012680903309956193
188145.0,0.0012677134945988655
193230.0,0.0012665532995015383
198315.0,0.0012658459600061178
203400.0,0.0012671815929934382
208485.0,0.0012664617970585823
213570.0,0.0012677026679739356
218655.0,0.0012678421335294843
223740.0,0.0012679117498919368
228825.0,0.001267330371774733
233910.0,0.0012677793856710196
238995.0,0.0012672165175899863
244080.0,0.0012666670372709632
249165.0,0.0012662175577133894
254250.0,0.0012656062608584762
259335.0,0.0012660499196499586
264420.0,0.0012657850747928023
269505.0,0.0012659142958000302
274590.0,0.0012661173241212964
279675.0,0.0012660885695368052
284760.0,0.0012662195367738605
289845.0,0.0012663461966440082
294930.0,0.0012660896172747016
300015.0,0.0012662498047575355


==> figures/fig_data/gamma_pidt_64.csv <==
x,y
0.0,-1.2499996273618308e-06
5085.0,-0.0006769459578208625
10170.0,0.0006938424194231629
15255.0,0.001081986934877932
20340.0,0.0011549722403287888
25425.0,0.0011882467661052942
30510.0,0.0012118698796257377
35595.0,0.0012324298731982708
40680.0,0.0012416074750944972
45765.0,0.0012494855327531695
50850.0,0.001253845519386232
55935.0,0.001259577926248312
61020.0,0.0012573928106576204
66105.0,0.0012586630182340741
71190.0,0.0012565640499815345
76275.0,0.0012542338808998466
81360.0,0.0012567447265610099
86445.0,0.0012549544917419553
91530.0,0.0012619622284546494
96615.0,0.0012525342172011733
101700.0,0.0012476452393457294
106785.0,0.0012471753871068358
111870.0,0.0012528824154287577
116955.0,0.0012566990917548537
122040.0,0.001259066048078239
127125.0,0.001260037301108241
132210.0,0.0012606846867129207
137295.0,0.0012585327494889498
142380.0,0.001255373819731176
147465.0,0.001259040436707437
152550.0,0.001257728785276413
157635.0,0.0012611376587301493
162720.0,0.001261944300495088
167805.0,0.001261978643015027
172890.0,0.0012614279985427856
177975.0,0.001258905278518796
183060.0,0.00125967338681221
188145.0,0.0012601393973454833
193230.0,0.0012603220529854298
198315.0,0.001260704011656344
203400.0,0.0012595102889463305
208485.0,0.0012591294944286346
213570.0,0.0012586789671331644
218655.0,0.001257602940313518
223740.0,0.0012570190010592341
228825.0,0.0012567760422825813
233910.0,0.0012565355282276869
238995.0,0.0012572164414450526
244080.0,0.0012578750029206276
249165.0,0.0012582741910591722
254250.0,0.0012587913079187274
259335.0,0.0012591766426339746
264420.0,0.001259331707842648
269505.0,0.0012591879349201918
274590.0,0.0012592512648552656
279675.0,0.0012592331040650606
284760.0,0.0012591998092830181
289845.0,0.0012592981802299619
294930.0,0.0012591378763318062
300015.0,0.0012592721031978726


==> figures/fig_data/gamma_pino2_32.csv <==
x,y
0.0,-1.2498486512413365e-06
5085.0,0.00013118634524289519
10170.0,0.0003736520593520254
15255.0,0.0005631253006868064
20340.0,0.0006480210577137768
25425.0,0.0007755162077955902
30510.0,0.0009601923520676792
35595.0,0.0010144690750166774
40680.0,0.0010137822246178985
45765.0,0.0010340356966480613
50850.0,0.0010676792589947581
55935.0,0.001129538519307971
61020.0,0.0011730529367923737
66105.0,0.0011746371164917946
71190.0,0.001183949876576662
76275.0,0.0011721061309799552
81360.0,0.0011722416384145617
86445.0,0.001170643256045878
91530.0,0.001216644304804504
96615.0,0.00122460862621665
101700.0,0.0012298692017793655
106785.0,0.0012020705034956336
111870.0,0.0012361040571704507
116955.0,0.001238084863871336
122040.0,0.0012525664642453194
127125.0,0.0012470338260754943
132210.0,0.001252121408469975
137295.0,0.0012420326238498092
142380.0,0.0012607644312083721
147465.0,0.0012581120245158672
152550.0,0.0012551340041682124
157635.0,0.0012505160411819816
162720.0,0.0012662607477977872
167805.0,0.0012666186084970832
172890.0,0.0012697494821622968
177975.0,0.001261474913917482
183060.0,0.0012597369495779276
188145.0,0.0012694182805716991
193230.0,0.0012649722630158067
198315.0,0.0012645070673897862
203400.0,0.0012628573458641768
208485.0,0.0012603893410414457
213570.0,0.0012622799258679152
218655.0,0.0012599759502336383
223740.0,0.0012522087199613452
228825.0,0.0012544753262773156
233910.0,0.0012591384584084153
238995.0,0.001260488759726286
244080.0,0.0012562967604026198
249165.0,0.0012569891987368464
254250.0,0.0012579764006659389
259335.0,0.0012560565955936909
264420.0,0.0012506617931649089
269505.0,0.0012533151311799884
274590.0,0.0012525635538622737
279675.0,0.001252453774213791
284760.0,0.0012504482874646783
289845.0,0.0012473275419324636
294930.0,0.0012445705942809582
300015.0,0.001242813072167337


==> figures/fig_data/gamma_pino2_32_rho_4.csv <==
x,y
0.0,-1.2499862123149796e-06
5085.0,0.00013575982302427292
10170.0,0.0003200336650479585
15255.0,0.0006514382548630238
20340.0,0.0007013339782133698
25425.0,0.0009207441471517086
30510.0,0.0009481149027124047
35595.0,0.0010291513754054904
40680.0,0.0010732753435149789
45765.0,0.0011195450788363814
50850.0,0.0011254474520683289
55935.0,0.001163108041509986
61020.0,0.0011435769265517592
66105.0,0.0011870175367221236
71190.0,0.001201075967401266
76275.0,0.0011691440595313907
81360.0,0.001207695808261633
86445.0,0.0012255467008799314
91530.0,0.0012386627495288849
96615.0,0.0012372122146189213
101700.0,0.0012502451427280903
106785.0,0.0012563099153339863
111870.0,0.0012603424256667495
116955.0,0.0012522421311587095
122040.0,0.0012578442692756653
127125.0,0.0012709987349808216
132210.0,0.0012808575993403792
137295.0,0.0012801175471395254
142380.0,0.0012740417150780559
147465.0,0.0012712772004306316
152550.0,0.0012785365106537938
157635.0,0.0012758306693285704
162720.0,0.0012787464074790478
167805.0,0.0012814986985176802
172890.0,0.0012824907898902893
177975.0,0.0012828422477468848
183060.0,0.001281075645238161
188145.0,0.0012782084522768855
193230.0,0.001276302384212613
198315.0,0.0012783000711351633
203400.0,0.0012795348884537816
208485.0,0.0012796330265700817
213570.0,0.001283215475268662
218655.0,0.001279398798942566
223740.0,0.0012766837608069181
228825.0,0.0012761784018948674
233910.0,0.0012766122817993164
238995.0,0.0012771709589287639
244080.0,0.0012784854043275118
249165.0,0.0012768021551892161
254250.0,0.001275477814488113
259335.0,0.0012741736136376858
264420.0,0.0012739015510305762
269505.0,0.0012743951519951224
274590.0,0.0012752882903441787
279675.0,0.00127316708676517
284760.0,0.0012705798726528883
289845.0,0.0012699241051450372
294930.0,0.0012693258468061686
300015.0,0.0012690454022958875


==> figures/fig_data/gamma_pino4_128.csv <==
x,y
0.0,1.2499502872742596e-06
5085.0,4.770509622176178e-05
10170.0,1.3973512068332639e-05
15255.0,3.0253779186750762e-05
20340.0,9.556769509799778e-05
25425.0,0.00011100401025032625
30510.0,0.00021383052808232605
35595.0,0.00020162710279691964
40680.0,0.00023841997608542442
45765.0,0.00025174973416142166
50850.0,0.00031136328470893204
55935.0,0.0003403532027732581
61020.0,0.00043651569285430014
66105.0,0.00043037623981945217
71190.0,0.00043885348713956773
76275.0,0.0004417139571160078
81360.0,0.0005427345167845488
86445.0,0.0005647019715979695
91530.0,0.0005894018686376512
96615.0,0.0005504062864929438
101700.0,0.0006656867335550487
106785.0,0.0006162633653730154
111870.0,0.0006256331689655781
116955.0,0.0006707740831188858
122040.0,0.000698703050147742
127125.0,0.0006761898403055966
132210.0,0.0006536931032314897
137295.0,0.0006686419364996254
142380.0,0.0006963286432437599
147465.0,0.0007076276233419776
152550.0,0.0007279677665792406
157635.0,0.0007424549548886716
162720.0,0.0007190488395281136
167805.0,0.0007490101852454245
172890.0,0.0007390491664409637
177975.0,0.0007485563401132822
183060.0,0.0007462031790055335
188145.0,0.0007514850585721433
193230.0,0.0007621716940775514
198315.0,0.0007738430867902935
203400.0,0.0007712893420830369
208485.0,0.0007813428528606892
213570.0,0.0007876775343902409
218655.0,0.000791553349699825
223740.0,0.0007962725940160453
228825.0,0.0007946413825266063
233910.0,0.0008057765080593526
238995.0,0.0008057220838963985
244080.0,0.0008112491923384368
249165.0,0.0008197417482733727
254250.0,0.0008189237560145557
259335.0,0.0008261321927420795
264420.0,0.0008267941884696484
269505.0,0.0008243460324592888
274590.0,0.0008278907625935972
279675.0,0.0008322572684846818
284760.0,0.0008319124463014305
289845.0,0.0008351216092705727
294930.0,0.0008383768727071583
300015.0,0.0008418991346843541


==> figures/fig_data/gamma_pino4_32.csv <==
x,y
0.0,1.2499875765570323e-06
5085.0,8.61573062138632e-05
10170.0,4.754937253892422e-05
15255.0,6.60702062305063e-05
20340.0,7.632141205249354e-05
25425.0,6.416538963094354e-05
30510.0,0.00010350828961236402
35595.0,0.0002832287864293903
40680.0,0.0002894297649618238
45765.0,0.00036964932223781943
50850.0,0.0004204462456982583
55935.0,0.00041491916636005044
61020.0,0.00045966595644131303
66105.0,0.00042522381409071386
71190.0,0.0004822446499019861
76275.0,0.0004212545172777027
81360.0,0.0005419067456386983
86445.0,0.0004724662285298109
91530.0,0.0004987131687812507
96615.0,0.0005116875399835408
101700.0,0.0004756381385959685
106785.0,0.0005037883529439569
111870.0,0.0005531506612896919
116955.0,0.0005505759618245065
122040.0,0.0005191491800360382
127125.0,0.0005171461380086839
132210.0,0.0005348610575310886
137295.0,0.0004950789152644575
142380.0,0.0005233611445873976
147465.0,0.0005293058347888291
152550.0,0.0005108969053253531
157635.0,0.0005000283708795905
162720.0,0.0004958056379109621
167805.0,0.0005478406092152
172890.0,0.0005356892361305654
177975.0,0.0005330739077180624
183060.0,0.0005390393198467791
188145.0,0.0005362429656088352
193230.0,0.0005388361751101911
198315.0,0.0005422375979833305
203400.0,0.0005377856432460248
208485.0,0.0005419887020252645
213570.0,0.0005484800203703344
218655.0,0.0005449443706311285
223740.0,0.0005435280036181211
228825.0,0.0005326421232894063
233910.0,0.0005466517759487033
238995.0,0.0005469468305818737
244080.0,0.0005281566991470754
249165.0,0.0005272903945297003
254250.0,0.0005309308180585504
259335.0,0.0005251895054243505
264420.0,0.0005319879855960608
269505.0,0.0005341045907698572
274590.0,0.0005375637556426227
279675.0,0.0005259354948066175
284760.0,0.0005202753818593919
289845.0,0.0005252879927866161
294930.0,0.0005270306137390435
300015.0,0.0005217338912189007


==> figures/fig_data/gamma_pino4_32_rho_4.csv <==
x,y
0.0,1.2499767763074487e-06
5085.0,9.771576151251793e-05
10170.0,0.0004801428585778922
15255.0,0.00037161988439038396
20340.0,0.0006364266155287623
25425.0,0.0008227676153182983
30510.0,0.0009148030658252537
35595.0,0.0010227261809632182
40680.0,0.0010098735801875591
45765.0,0.0010559007059782743
50850.0,0.0010268829064443707
55935.0,0.0011180690489709377
61020.0,0.001160162384621799
66105.0,0.0011695652501657605
71190.0,0.0012091909302398562
76275.0,0.0011889426968991756
81360.0,0.0012236214242875576
86445.0,0.001196492463350296
91530.0,0.0012194624869152904
96615.0,0.0012201769277453423
101700.0,0.0012345443246886134
106785.0,0.0012461653677746654
111870.0,0.0012610065750777721
116955.0,0.001255185343325138
122040.0,0.0012587301898747683
127125.0,0.0012481620069593191
132210.0,0.001257274649105966
137295.0,0.0012632297584787011
142380.0,0.0012687648413702846
147465.0,0.0012688159476965666
152550.0,0.0012683974346145988
157635.0,0.0012765541905537248
162720.0,0.0012734452029690146
167805.0,0.0012745647691190243
172890.0,0.0012734807096421719
177975.0,0.0012739049270749092
183060.0,0.0012736039934679866
188145.0,0.0012694968609139323
193230.0,0.0012752678012475371
198315.0,0.001276740338653326
203400.0,0.0012746358988806605
208485.0,0.0012740575475618243
213570.0,0.001271545304916799
218655.0,0.0012711971066892147
223740.0,0.0012698884820565581
228825.0,0.001269156695343554
233910.0,0.0012678777566179633
238995.0,0.0012698819627985358
244080.0,0.0012657548068091273
249165.0,0.0012681675143539906
254250.0,0.001266433042474091
259335.0,0.001267280662432313
264420.0,0.0012670508585870266
269505.0,0.001266322797164321
274590.0,0.0012634957674890757
279675.0,0.0012643266236409545
284760.0,0.0012635441962629557
289845.0,0.0012619465123862028
294930.0,0.0012610728153958917
300015.0,0.0012596935266628861


==> figures/fig_data/gamma_pino4_64.csv <==
x,y
0.0,-1.2499384638431366e-06
5085.0,-2.6951513063977472e-05
10170.0,5.3707022743765265e-05
15255.0,0.00028375384863466024
20340.0,0.000339927471941337
25425.0,0.000406102801207453
30510.0,0.0005301244091242552
35595.0,0.0005664934869855642
40680.0,0.0005325081874616444
45765.0,0.0006375748780556023
50850.0,0.0006635099998675287
55935.0,0.0006350077455863357
61020.0,0.0007963888347148895
66105.0,0.0008541809511370957
71190.0,0.0008110950002446771
76275.0,0.0008198958239518106
81360.0,0.0008957771933637559
86445.0,0.0008595995022915304
91530.0,0.0008326531387865543
96615.0,0.00094266002997756
101700.0,0.0009070077794604003
106785.0,0.0009332089684903622
111870.0,0.001001705415546894
116955.0,0.0009899766882881522
122040.0,0.0009934025583788753
127125.0,0.0010009751422330737
132210.0,0.0009875859832391143
137295.0,0.0009766625007614493
142380.0,0.0009647302213124931
147465.0,0.0010457377647981048
152550.0,0.0010542612290009856
157635.0,0.0010761232115328312
162720.0,0.0010434616124257445
167805.0,0.0010464130900800228
172890.0,0.00104945944622159
177975.0,0.0010451659327372909
183060.0,0.0010652883211150765
188145.0,0.0010639979736879468
193230.0,0.0010695409728214145
198315.0,0.0010747008491307497
203400.0,0.0010669389739632607
208485.0,0.0010736907133832574
213570.0,0.0010790977394208312
218655.0,0.0010756489355117083
223740.0,0.0010781813180074096
228825.0,0.0010854131542146206
233910.0,0.001089281402528286
238995.0,0.0010873025748878717
244080.0,0.0010838838061317801
249165.0,0.001080404850654304
254250.0,0.0010851353872567415
259335.0,0.0010854708962142467
264420.0,0.001088703516870737
269505.0,0.001094191800802946
274590.0,0.0010903349611908197
279675.0,0.00109361473005265
284760.0,0.0010919302003458142
289845.0,0.0010908698895946145
294930.0,0.0010916661703959107
300015.0,0.0010894096922129393


==> figures/fig_data/gamma_pino5_32.csv <==
x,y
0.0,-1.2499821195888217e-06
5085.0,5.535760647035204e-05
10170.0,7.54010834498331e-05
15255.0,0.00025307078612968326
20340.0,0.0005423699039965868
25425.0,0.0005783708184026182
30510.0,0.0006748170708306134
35595.0,0.0007187721785157919
40680.0,0.0008276565349660814
45765.0,0.0008407370187342167
50850.0,0.0008607799536548555
55935.0,0.0009093621047213674
61020.0,0.0009643248631618917
66105.0,0.000992993707768619
71190.0,0.0009887408232316375
76275.0,0.0010349478106945753
81360.0,0.0010796382557600737
86445.0,0.0010773999383673072
91530.0,0.0010914126178249717
96615.0,0.0011038765078410506
101700.0,0.0011085402220487595
106785.0,0.0011332690482959151
111870.0,0.0011148102348670363
116955.0,0.0011454917257651687
122040.0,0.0011372629087418318
127125.0,0.0011626387713477015
132210.0,0.0011447725119069219
137295.0,0.0011532872449606657
142380.0,0.0011602462036535144
147465.0,0.0011555961100384593
152550.0,0.0011669553350657225
157635.0,0.0011567516485229135
162720.0,0.0011680993484333158
167805.0,0.001176453079096973
172890.0,0.001160951447673142
177975.0,0.0011617455165833235
183060.0,0.0011683631455525756
188145.0,0.0011607257183641195
193230.0,0.0011681880569085479
198315.0,0.0011741813505068421
203400.0,0.001175801269710064
208485.0,0.001180726569145918
213570.0,0.00117364595644176
218655.0,0.001167101669125259
223740.0,0.0011747254757210612
228825.0,0.0011635392438620329
233910.0,0.0011607136111706495
238995.0,0.0011599891586229205
244080.0,0.0011617130367085338
249165.0,0.0011566170724108815
254250.0,0.0011559964623302221
259335.0,0.0011568116024136543
264420.0,0.001154830097220838
269505.0,0.0011512608034536242
274590.0,0.0011524338042363524
279675.0,0.0011531602358445525
284760.0,0.001152273965999484
289845.0,0.0011508791940286756
294930.0,0.0011495269136503339
300015.0,0.0011478677624836564


==> figures/fig_data/gamma_pino6_32.csv <==
x,y
0.0,1.2498045407483005e-06
5085.0,6.738143565598875e-05
10170.0,-1.0252080755890347e-05
15255.0,0.0002984855091199279
20340.0,0.00043504807399585843
25425.0,0.0004922747029922903
30510.0,0.0006266773561947048
35595.0,0.000720324635040015
40680.0,0.0007251528440974653
45765.0,0.0007492637960240245
50850.0,0.0008223601616919041
55935.0,0.0008719890611246228
61020.0,0.0009190551936626434
66105.0,0.0009206089307554066
71190.0,0.0009306273423135281
76275.0,0.0009643011726438999
81360.0,0.0009737714426591992
86445.0,0.0009766141884028912
91530.0,0.0010180299868807197
96615.0,0.0010426216758787632
101700.0,0.001058679656125605
106785.0,0.0010388200171291828
111870.0,0.0010864032665267587
116955.0,0.001071436214260757
122040.0,0.00110598374158144
127125.0,0.0011183617170900106
132210.0,0.0011097689857706428
137295.0,0.0011090777115896344
142380.0,0.0011150966165587306
147465.0,0.001126266666688025
152550.0,0.0011305931257084012
157635.0,0.0011233206605538726
162720.0,0.0011268149828538299
167805.0,0.001125055132433772
172890.0,0.001142045366577804
177975.0,0.001148778130300343
183060.0,0.001143226632848382
188145.0,0.0011290865950286388
193230.0,0.0011308257235214114
198315.0,0.0011360801290720701
203400.0,0.0011394554749131203
208485.0,0.0011438260553404689
213570.0,0.0011409287108108401
218655.0,0.001135413651354611
223740.0,0.0011442791437730193
228825.0,0.0011444841511547565
233910.0,0.0011478272499516606
238995.0,0.0011492300545796752
244080.0,0.0011413049651309848
249165.0,0.0011356484610587358
254250.0,0.001138850930146873
259335.0,0.0011361901415511966
264420.0,0.0011345843086019158
269505.0,0.0011335409944877028
274590.0,0.0011359791969880462
279675.0,0.0011345668463036418
284760.0,0.0011351365828886628
289845.0,0.001133010140620172
294930.0,0.0011314067523926497
300015.0,0.001130975317209959


==> figures/fig_data/gamma_pino7_32.csv <==
x,y
0.0,-1.2498431942731258e-06
5085.0,4.891431308351457e-05
10170.0,0.0003458674473222345
15255.0,0.0005645257770083845
20340.0,0.0006100424216128886
25425.0,0.0007587803993374109
30510.0,0.000830046774353832
35595.0,0.0009112880798056722
40680.0,0.0009220433421432972
45765.0,0.0009744968265295029
50850.0,0.0010369480587542057
55935.0,0.0010640405816957355
61020.0,0.0010578841902315617
66105.0,0.0011217924766242504
71190.0,0.0011362590594217181
76275.0,0.0011407126439735293
81360.0,0.001155843143351376
86445.0,0.001163067645393312
91530.0,0.0011533478973433375
96615.0,0.0012062027817592025
101700.0,0.0012145271757617593
106785.0,0.0012226277031004429
111870.0,0.001212808769196272
116955.0,0.001215916476212442
122040.0,0.0012290214654058218
127125.0,0.001239668345078826
132210.0,0.0012435944518074393
137295.0,0.0012414014199748635
142380.0,0.0012354339705780149
147465.0,0.0012506073107942939
152550.0,0.0012529335217550397
157635.0,0.0012518743751570582
162720.0,0.001258359057828784
167805.0,0.0012566550867632031
172890.0,0.001256135175935924
177975.0,0.001253380673006177
183060.0,0.001257916446775198
188145.0,0.0012544210767373443
193230.0,0.0012513737892732024
198315.0,0.001243384089320898
203400.0,0.0012486436171457171
208485.0,0.0012542761396616697
213570.0,0.0012549060629680753
218655.0,0.0012489621294662356
223740.0,0.00124398956540972
228825.0,0.0012488797074183822
233910.0,0.001251314883120358
238995.0,0.001257871394045651
244080.0,0.0012577007291838527
249165.0,0.001250594388693571
254250.0,0.0012495775008574128
259335.0,0.0012466140324249864
264420.0,0.001246047904714942
269505.0,0.0012466576881706715
274590.0,0.0012426500907167792
279675.0,0.0012402392458170652
284760.0,0.0012381471460685134
289845.0,0.0012395712547004223
294930.0,0.0012370425974950194
300015.0,0.0012361190747469664


==> figures/fig_data/gamma_pino8_32.csv <==
x,y
0.0,-1.2499830290835234e-06
5085.0,5.4030442697694525e-05
10170.0,6.088697773520835e-05
15255.0,0.00018801390251610428
20340.0,0.00033043252187781036
25425.0,0.00045541106374002993
30510.0,0.0005783901433460414
35595.0,0.0005736377788707614
40680.0,0.0005872115725651383
45765.0,0.0007358189322985709
50850.0,0.0007719150162301958
55935.0,0.0008074954384937882
61020.0,0.0008036899380385876
66105.0,0.0008892450714483857
71190.0,0.0009280056692659855
76275.0,0.0008983813459053636
81360.0,0.0008928555180318654
86445.0,0.0009455143590457737
91530.0,0.000979665550403297
96615.0,0.0010217338567599654
101700.0,0.0009945525089278817
106785.0,0.0009937317809090018
111870.0,0.0010164793347939849
116955.0,0.0010279251728206873
122040.0,0.0010298826964572072
127125.0,0.0010286903707310557
132210.0,0.0010459490586072206
137295.0,0.001043043565005064
142380.0,0.0010675478260964155
147465.0,0.0010522230295464396
152550.0,0.0010612464975565672
157635.0,0.0010808903025463223
162720.0,0.0010736447293311357
167805.0,0.001058749621734023
172890.0,0.0010810462990775704
177975.0,0.0010659652762115002
183060.0,0.0010909201810136437
188145.0,0.0010819232556968927
193230.0,0.0010957778431475163
198315.0,0.001086873235180974
203400.0,0.0010782522149384022
208485.0,0.0010759818833321333
213570.0,0.0010862515773624182
218655.0,0.001073596184141934
223740.0,0.001068567275069654
228825.0,0.0010687540052458644
233910.0,0.0010701596038416028
238995.0,0.0010720264399424195
244080.0,0.0010730404173955321
249165.0,0.0010723085142672062
254250.0,0.0010744866449385881
259335.0,0.0010708639165386558
264420.0,0.0010671884519979358
269505.0,0.001067669247277081
274590.0,0.0010674177901819348
279675.0,0.001067698816768825
284760.0,0.0010703792795538902
289845.0,0.0010717995464801788
294930.0,0.0010716939577832818
300015.0,0.0010716360993683338


==> figures/fig_data/gamma_pino_32.csv <==
x,y
0.0,-1.2499784816100146e-06
5085.0,-3.330683466629125e-05
10170.0,0.0003327593149151653
15255.0,0.00047485201503150165
20340.0,0.00065195671049878
25425.0,0.0008035410428419709
30510.0,0.000757530506234616
35595.0,0.0008753593428991735
40680.0,0.0009177437168546021
45765.0,0.0009769053431227803
50850.0,0.0009806103771552444
55935.0,0.0010303574381396174
61020.0,0.001057990943081677
66105.0,0.0011095697991549969
71190.0,0.0010792396496981382
76275.0,0.001094368170015514
81360.0,0.0011357979383319616
86445.0,0.0011390188010409474
91530.0,0.0011697470908984542
96615.0,0.0011664764024317265
101700.0,0.0012004486052319407
106785.0,0.0011939035030081868
111870.0,0.00120940909255296
116955.0,0.0012271690648049116
122040.0,0.0012218105839565396
127125.0,0.0012190098641440272
132210.0,0.0012345764553174376
137295.0,0.0012103886110708117
142380.0,0.001224605250172317
147465.0,0.0012399055995047092
152550.0,0.0012371591292321682
157635.0,0.0012338845990598202
162720.0,0.0012403090950101614
167805.0,0.0012375921942293644
172890.0,0.0012402660213410854
177975.0,0.0012392608914524317
183060.0,0.0012265531113371253
188145.0,0.0012302909744903445
193230.0,0.0012312656035646796
198315.0,0.0012339497916400433
203400.0,0.001231627888046205
208485.0,0.0012332438491284847
213570.0,0.0012359304819256067
218655.0,0.001237562857568264
223740.0,0.0012403889559209347
228825.0,0.0012325639836490154
233910.0,0.0012270829174667597
238995.0,0.0012249191058799624
244080.0,0.0012301538372412324
249165.0,0.0012284397380426526
254250.0,0.001227090717293322
259335.0,0.001224518520757556
264420.0,0.001223388477228582
269505.0,0.0012242697412148118
274590.0,0.0012246174737811089
279675.0,0.0012282209936529398
284760.0,0.001226958236657083
289845.0,0.0012243465753272176
294930.0,0.0012222406221553683
300015.0,0.0012197542237117887


==> figures/fig_data/gamma_pino_32_rho_4.csv <==
x,y
0.0,1.2499323247538996e-06
5085.0,-4.068022462888621e-05
10170.0,0.0003739870444405824
15255.0,0.0005020156386308372
20340.0,0.0006483494653366506
25425.0,0.0007942396332509816
30510.0,0.0009203787776641548
35595.0,0.0009638600167818367
40680.0,0.0009722154936753213
45765.0,0.0010119600920006633
50850.0,0.0010189652675762773
55935.0,0.001114614075049758
61020.0,0.0011528126196935773
66105.0,0.0011441519018262625
71190.0,0.0011682998156175017
76275.0,0.0011709245154634118
81360.0,0.001189417322166264
86445.0,0.0011732610873878002
91530.0,0.0011926211882382631
96615.0,0.001198099460452795
101700.0,0.001195462653413415
106785.0,0.0012312987819314003
111870.0,0.0012320445384830236
116955.0,0.0012274676701053977
122040.0,0.0012480554869398475
127125.0,0.0012379655381664634
132210.0,0.0012287091230973601
137295.0,0.0012499889126047492
142380.0,0.0012475780677050352
147465.0,0.0012505963677540421
152550.0,0.0012535470305010676
157635.0,0.0012482147431001067
162720.0,0.0012556408764794469
167805.0,0.0012593246065080166
172890.0,0.0012517034774646163
177975.0,0.0012499195290729403
183060.0,0.0012583689531311393
188145.0,0.001253858907148242
193230.0,0.0012613249709829688
198315.0,0.0012544805649667978
203400.0,0.0012595049338415265
208485.0,0.001257225638255477
213570.0,0.0012594746658578515
218655.0,0.0012553202686831355
223740.0,0.0012553110718727112
228825.0,0.0012470600195229053
233910.0,0.0012476922711357474
238995.0,0.0012532592518255115
244080.0,0.0012504445621743798
249165.0,0.0012508417712524533
254250.0,0.0012517387513071299
259335.0,0.001254164963029325
264420.0,0.0012540341122075915
269505.0,0.0012501567834988236
274590.0,0.0012493620160967112
279675.0,0.0012473523383960128
284760.0,0.0012458589626476169
289845.0,0.0012483368627727032
294930.0,0.0012459945864975452
300015.0,0.0012436344986781478


==> figures/fig_data/gamma_pino_32_rho_8.csv <==
x,y
0.0,-1.2499893955464358e-06
5085.0,0.00020451036107260734
10170.0,0.0006507112993858755
15255.0,0.0008152096415869892
20340.0,0.0007801780011504889
25425.0,0.000859564112033695
30510.0,0.001010777079500258
35595.0,0.0010668615577742457
40680.0,0.0010941511718556285
45765.0,0.0011090518673881888
50850.0,0.0011574539821594954
55935.0,0.0011756031308323145
61020.0,0.0012099024606868625
66105.0,0.001222476945258677
71190.0,0.0012082535540685058
76275.0,0.0012187298852950335
81360.0,0.0012239656643941998
86445.0,0.0012130298418924212
91530.0,0.001241629826836288
96615.0,0.0012523405021056533
101700.0,0.0012503904290497303
106785.0,0.0012608648976311088
111870.0,0.00124854885507375
116955.0,0.0012623168295249343
122040.0,0.0012686707777902484
127125.0,0.0012684616958722472
132210.0,0.0012693079188466072
137295.0,0.0012726306449621916
142380.0,0.0012655615573748946
147465.0,0.001271472661755979
152550.0,0.0012720279628410935
157635.0,0.0012778262607753277
162720.0,0.0012758600059896708
167805.0,0.0012847016332671046
172890.0,0.0012734405463561416
177975.0,0.0012784800492227077
183060.0,0.001279873657040298
188145.0,0.0012748789740726352
193230.0,0.0012809920590370893
198315.0,0.0012782998383045197
203400.0,0.001275672228075564
208485.0,0.0012764327693730593
213570.0,0.0012813821667805314
218655.0,0.0012778606032952666
223740.0,0.0012741890968754888
228825.0,0.0012772600166499615
233910.0,0.001273801433853805
238995.0,0.0012745291460305452
244080.0,0.0012748263543471694
249165.0,0.0012748820008710027
254250.0,0.0012757671065628529
259335.0,0.0012748605804517865
264420.0,0.0012737683719024062
269505.0,0.0012742492835968733
274590.0,0.0012737626675516367
279675.0,0.0012719782534986734
284760.0,0.0012728985166177154
289845.0,0.0012725158594548702
294930.0,0.0012710578739643097
300015.0,0.0012713343603536487


==> figures/fig_data/gamma_pino_64.csv <==
x,y
0.0,-1.2499680224209442e-06
5085.0,2.8905957151437178e-05
10170.0,-9.181747736874968e-05
15255.0,8.690763934282586e-05
20340.0,0.000334002950694412
25425.0,0.00043592180009000003
30510.0,0.0005298930918797851
35595.0,0.0005599424475803971
40680.0,0.0005872686742804945
45765.0,0.0006892343517392874
50850.0,0.0007481017964892089
55935.0,0.0007576486677862704
61020.0,0.0007931312429718673
66105.0,0.0008346691029146314
71190.0,0.0009140733745880425
76275.0,0.0008861817768774927
81360.0,0.0008705509244464338
86445.0,0.000874172430485487
91530.0,0.0009719582158140838
96615.0,0.0009262235835194588
101700.0,0.0009479682194069028
106785.0,0.0009417544351890683
111870.0,0.0009424259187653661
116955.0,0.000940070312935859
122040.0,0.0009612684953026474
127125.0,0.0009626123355701566
132210.0,0.0010113469325006008
137295.0,0.0010411895345896482
142380.0,0.0010173734044656157
147465.0,0.0010265063028782606
152550.0,0.0010083350352942944
157635.0,0.001036649802699685
162720.0,0.00100484408903867
167805.0,0.0010235700756311417
172890.0,0.0010425037471577525
177975.0,0.0010500698117539287
183060.0,0.0010704351589083672
188145.0,0.001056927372701466
193230.0,0.0010532955639064312
198315.0,0.0010546199046075344
203400.0,0.0010539874201640487
208485.0,0.001062236726284027
213570.0,0.0010712011717259884
218655.0,0.001074123429134488
223740.0,0.0010584128322079778
228825.0,0.0010520746000111103
233910.0,0.0010534216416999698
238995.0,0.0010517918271943927
244080.0,0.0010586262214928865
249165.0,0.001060580019839108
254250.0,0.001063442905433476
259335.0,0.0010673177894204855
264420.0,0.001068662852048874
269505.0,0.0010659307008609176
274590.0,0.0010670367628335953
279675.0,0.0010657839011400938
284760.0,0.001064808457158506
289845.0,0.0010662152199074626
294930.0,0.0010665736626833677
300015.0,0.0010684666922315955


==> figures/fig_data/gamma_truth.csv <==
x,y
0.0,0.0013152999396513266
300015.0,0.0013152999396513266


==> figures/profile_data/beta2_pidt_32.csv <==
x,y
0.0,-6.530610269665604e-30
5085.0,-1.3002402951793238e-26
10170.0,-1.638626956780139e-26
15255.0,-1.8658521775532293e-26
20340.0,-1.999398008789787e-26
25425.0,-2.0225906734776802e-26
30510.0,-2.0259018863124662e-26
35595.0,-2.0227954383493674e-26
40680.0,-2.0261007963571226e-26
45765.0,-2.0271682237694997e-26
50850.0,-2.0258417972982014e-26
55935.0,-2.0257872549621763e-26
61020.0,-2.0253809607811084e-26
66105.0,-2.0267785696231513e-26
71190.0,-2.0263084886423253e-26
76275.0,-2.02619092987852e-26
81360.0,-2.027393942758982e-26
86445.0,-2.027203814954872e-26
91530.0,-2.0259655190378288e-26
96615.0,-2.0266033870354099e-26
101700.0,-2.027209977930694e-26
106785.0,-2.0267257221054773e-26
111870.0,-2.0260286895400047e-26
116955.0,-2.026767014043485e-26
122040.0,-2.0260497977321952e-26
127125.0,-2.0274332317298474e-26
132210.0,-2.0265633276925666e-26
137295.0,-2.0274363132177584e-26
142380.0,-2.0272431039257375e-26
147465.0,-2.0274523369548957e-26
152550.0,-2.0259598182851934e-26
157635.0,-2.0260149769188007e-26
162720.0,-2.02592946562927e-26
167805.0,-2.025939326390585e-26
172890.0,-2.0257570563806483e-26
177975.0,-2.0263507050267062e-26
183060.0,-2.025816529097331e-26
188145.0,-2.0265084772077505e-26
193230.0,-2.0262168143769724e-26
198315.0,-2.026342230934951e-26
203400.0,-2.0265342076318075e-26
208485.0,-2.0265363646733452e-26
213570.0,-2.0266516123212173e-26
218655.0,-2.0269503625741907e-26
223740.0,-2.0266996835326292e-26
228825.0,-2.0266069307465075e-26
233910.0,-2.0266089337136497e-26
238995.0,-2.0265674877012465e-26
244080.0,-2.026593372199699e-26
249165.0,-2.0265990729523344e-26
254250.0,-2.0265272742840077e-26
259335.0,-2.0264987705208307e-26
264420.0,-2.026466414897765e-26
269505.0,-2.0264878312387466e-26
274590.0,-2.0265006194135774e-26
279675.0,-2.0264573245084275e-26
284760.0,-2.0264714993528182e-26
289845.0,-2.0264967675536886e-26
294930.0,-2.0264584030291964e-26
300015.0,-2.0264329807539305e-26


==> figures/profile_data/beta_PIDT-no-Lp_M4.csv <==
x_km,beta_est
20,-7.14305e-27
40,3.808231e-26
60,-6.210064e-26
80,-5.0628384e-26


==> figures/profile_data/beta_PIDT_M4.csv <==
x_km,beta_est
20,-2.0201259e-26
40,-2.0160097e-26
60,-2.0175383e-26
80,-2.026422e-26


==> figures/profile_data/beta_truth.csv <==
x,y
20,-2.0473697e-26
80,-2.0473697e-26


==> figures/profile_data/gamma_PIDT-no-Lp_M4.csv <==
x_km,gamma_est
20,0.0086053228
40,0.00072601496
60,-0.0073808166
80,0.0032525868


==> figures/profile_data/gamma_PIDT_M4.csv <==
x_km,gamma_est
20,0.0012502795
40,0.0012381694
60,0.001249974
80,0.0012675794


==> figures/profile_data/gamma_pidt_32.csv <==
x,y
0.0,-1.2499993999881553e-06
5085.0,-0.0003797680838033557
10170.0,0.0003310123283881694
15255.0,0.0008586812182329595
20340.0,0.0012006019242107868
25425.0,0.001262217527255416
30510.0,0.0012704967521131039
35595.0,0.0012682018568739295
40680.0,0.001262450939975679
45765.0,0.0012665926478803158
50850.0,0.0012654318707063794
55935.0,0.0012647693511098623
61020.0,0.0012711110757663846
66105.0,0.0012656598119065166
71190.0,0.0012668805429711938
76275.0,0.0012651376891881227
81360.0,0.001267488463781774
86445.0,0.0012688715942203999
91530.0,0.0012698129285126925
96615.0,0.0012643826194107533
101700.0,0.0012668570270761847
106785.0,0.0012681990629062057
111870.0,0.0012656128965318203
116955.0,0.001264899387024343
122040.0,0.0012649637646973133
127125.0,0.0012642868096008897
132210.0,0.0012687048874795437
137295.0,0.0012666406109929085
142380.0,0.0012669316492974758
147465.0,0.0012655843747779727
152550.0,0.0012666585389524698
157635.0,0.001265095081180334
162720.0,0.0012640925124287605
167805.0,0.0012648034607991576
172890.0,0.0012662882218137383
177975.0,0.0012647362891584635
183060.0,0.0012655536411330104
188145.0,0.001264895428903401
193230.0,0.0012653613230213523
198315.0,0.0012656244216486812
203400.0,0.0012652374571189284
208485.0,0.0012655690079554915
213570.0,0.0012652258155867457
218655.0,0.001265116734430194
223740.0,0.001265685772523284
228825.0,0.0012656244216486812
233910.0,0.0012656495673581958
238995.0,0.0012656634207814932
244080.0,0.0012656825128942728
249165.0,0.0012655354803428054
254250.0,0.0012655541067942977
259335.0,0.0012656489852815866
264420.0,0.0012656054459512234
269505.0,0.0012656174367293715
274590.0,0.0012655294267460704
279675.0,0.0012654761085286736
284760.0,0.0012654452584683895
289845.0,0.0012654125457629561
294930.0,0.0012654527090489864
300015.0,0.0012654453748837113


==> figures/profile_data/gamma_truth.csv <==
x,y
20,0.0013152999
80,0.0013152999

